Long term variability of light-pollution in Bisei Town

Bisei town, located in the west part of Japan, is known as a place where the local community protects its beautiful night sky from light pollution through its unique ordinances and the efforts of the local residents. It is also important to monitor in the quantity and quality of light pollution for precise measurement of astronomical observations. The fluorescent lamps in the city were gradually replaced with light emitting diode (LED) lamps. In order to investigate how much light pollution is affecting astronomical observation, we analyzed the archival photometric and spectroscopic data taken by the 101cm telescope that has been installed at Bisei Astronomical Observatory (BAO) since 2006. As a result, we found that there is no significant variability in sky brightness in optical bands, but from spectroscopic observation, we observed a blue humps around 4500 \AA originating from LED lights from 2017 to 2023. The brightness of light pollution observed at BAO is not varied but the origin of light has gradually changed from fluorescent lamps to LED lamps.

==> ms.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%% PASJ LaTeX template for draft(body)<2007/01/19>
%%% 
%%% IMPORTANT NOTICE FOR AUTHORS
%%% 1. ``\draft'' creates single column and double spaces format.
%%% 2. If you comment out ``\draft'', the output will be double column
%%%    and single space.
%%% 3. For cross-references, the use of \label/\ref/\cite and the 
%%%    thebibliography environment is strongly recommended
%%% 4. Do NOT use \def/\renewcommand.
%%% 5. Do NOT redefine commands provided by SAG00.cls.
%%% 
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\documentclass{sag00}
%\draft

%%% Do NOT redefine commands. %%%
\kanjiskip0.3pt plus 0.2pt minus 0.2pt
\xkanjiskip\kanjiskip
\renewcommand{\arraystretch}{1.5}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\usepackage{multirow}
\usepackage{threeparttable}
%\usepackage[dvipdfmx]{graphicx}

\begin{document}
\SetRunningHead{Itoh et al.}{Itoh et al.}
%\Received{}%{yyyy/mm/dd}
%\Accepted{}%{yyyy/mm/dd}
%\Published{}%{yyyy/mm/dd}

%\Jtitle{美星町における光害の長期変動}
\title{Long term variability of light-pollution in Bisei Town}

%%% begin:list of Jauthors
% Do NOT capitalize all letters in "textsc".
%\Jauthor{Ryosuke \textsc{Itoh} %
%  \thanks{Example: Present Address is xxxxxxxxxx}}
%\Jaffil{Bisei Astronomical Observatory/Hiroshima University}


%\Jauthor{Shota \textsc{Maeno}}
%\Jaffil{B}
%\and
%\Jauthor{Kazuya \textsc{Ayani}}
%\Jaffil{C}
%%% end:list of authors

%%% Please use the following style in case that sorting by 
%%% affiliation is impossible. 
%
% \Jauthor{%
%   D-Firstname \textsc{D-Familyname}\Jaltaffilmark{1}
%   E-Firstname \textsc{E-Familyname}\Jaltaffilmark{1,2}
%   and
%   F-Firstname \textsc{F-Familyname}\Jaltaffilmark{2}}
% \Jaltaffiltext{1}{Address of Institute}
% \Jaltaffiltext{2}{Address of Institute}

%%% begin:list of authors
% Do NOT capitalize all letters in "textsc".
\author{Ryosuke \textsc{itoh}}
\affil{Bisei Astronomical Observatory, Bisei, Ibara, Okayama, 715-1411, Japan}
\affil{Hiroshima Astrophysical Science Center, Hiroshima University, Higashi-Hiroshima, Hiroshima
739-8526, Japan}
\email{itoh@bao.city.ibara.okayama.jp}
\author{Syota \textsc{Maeno}}
\affil{Bisei Astronomical Observatory, Bisei, Ibara, Okayama, 715-1411, Japan}
\and
\author{Kazuya {\sc Ayani}}
\affil{Bisei Astronomical Observatory, Bisei, Ibara, Okayama, 715-1411, Japan}

%%% end:list of authors

%%% Please use the following style in case that sorting by 
%%% affiliation is impossible. 
%
% \author{%
%   D-Firstname \textsc{D-Familyname}\altaffilmark{1}
%   E-Firstname \textsc{E-Familyname}\altaffilmark{1,2}
%   and
%   F-Firstname \textsc{F-Familyname}\altaffilmark{2}}
% \altaffiltext{1}{Address of Institute}
% \email{ddddd@xxx.xxx.xx.xx}
% \email{eeeee@xxx.xxx.xx.xx}
% \altaffiltext{2}{Address of Institute}

%% `\KeyWords{}' always has to be placed before `\maketitle'.
\KeyWords{light pollution} %Do NOT move this preamble from here!

\maketitle

%\begin{Jabstract}
%原稿を準備する前に、``IMPORTANT NOTICE'' を注意深くお読みください。
%\end{Jabstract}

\begin{abstract}
The Bisei town, located in west part of Japan, is known as the place where local community protects its beautiful night sky from the light pollution by its unique ordinances and through the efforts of people live in there. It is also important to monitor changes in the quantity and quality of light pollution for precise measurements for astronomical observations. Currently, the city lights are gradually replaced from fluorescent lamp to light emitting diode (LED) lamp. 
In order to investigate how much light pollution is affected for astronomical observation, we analyzed photometric and spectroscopic archival data taken by 101cm telescope installed at Bisei Astronomical Observatory from 2006 to 2023. As a results, we found that there are no significant variability of sky brightness in optical bands, but found the appearance of blue humps originated in LED lights from spectroscopic observation. The quantity of light pollution in Bisei town is not varied but quality is gradually changed in the last decade.

\end{abstract}


\section{Introduction}

Light pollution is a kind of pollution, originated in excessive or improperly arranged artificial light.
It is thought that it affects for not only for astronomical observation but also for ecosystems (*** et al).
For astronomical observation, bright sky background affects the limiting magnitude that can be observed. 
This has a significant negative impact on faint distant galaxy observations, etc.
The impact is significant not only from a scientific aspect, but also from an educational perspective.
The experience of observing the stars with the naked eye is the first step toward scientific curiosity, but that opportunity is greatly reduced by light pollution.
In order to minimize the effects of light pollution, it is crucial to conduct studies on its nature over time.

The sky brightness has been measured in various ways: by photographing the night sky with a digital camera attached with a wide-angle lens, by using SQM-L provided by Unihedron, by CCD camera attached to the telescope and so on.
Each has its advantages/disadvantages (easiness of measurement, accuracy of measurement, etc...), but in this paper, we use the third method, which can accurately measure brightness.
Not only brightness but also spectroscopy of sky is important to monitor the variability of light pollution, since the lights in the city have also changed over the past decade; fluorescent lamp to light emitting diode (LED).

The basical mechanism of light pollution is scattered lights comes from the city, and it reaches $\sim 200$ km (*** et al).
Scattering by aerosols and other particles in the atmosphere is Rayleigh scattering, which involves a strong wavelength dependence. 
But theoretical prediction of light pollution is difficult since there are several types of light source, the presence of floating clouds and atmospheric inhomogeneity.
There are several studies of light pollution, especially photometric observation (e.g., **** et al,...), but spectroscopic observations are not enough (*** et al).  
As a first step toward unraveling the mechanism, it is crucial to measure the spectrum of light pollution.

Bisei Astronomical Observatory(BAO) is a public observatory that opened on July 7, 1993, and is located in Bisei Town, Ibara City, Okayama Prefecture in Japan. 
The town is also known as the first local government in Japan to enact an a light pollution control ordinance in 1989. 
The observatory has an optical telescope with a 101cm aperture, and is open to the public on weekends and at night, attracting many visitors. The telescope is also open to the amateur on weekend's night.
Since its opening, Bisei Astronomical Observatory has been using the 101cm telescope for 30 years, and has accumulated a large amount of imaging observation data.
By reanalyzing these data, it is possible to accurately measure the sky brightness and spectrum from the past to the present.

%\newpage

\section{Observation}

Main telescope of BAO is a 101cm optical telescope mounted on the equatorial mount.
The telescope has four focus; The Main Cassegrain focus is for visual observation, the north folded Cassegrain
focus have an optical imaging monochromatic CCD for photometry, the west folded Cassegrain focus is where a (commercial) digital camera can be mounted, and the north Cassegrain focus have optical spectrograph.
%There are another small robotic telescope (7cm diameter) which patrols several astronomical objects installed on sub-dome at the observatory.
Our Observatory observed a wide variety of objects; Super Novae, Novae, Active Galactic Nucleus, electromagnetic counter part of Gravitational wave event, Variable stars, Minor planet, artificial satellites and so on.
We have a vast amount of archived data and most of which contains sky regions.
From these by-product data, we performed long term monitoring of light pollution.

%Details of instruments are summarized in Table %\ref{tab:instruments}.
%\begin{table}
%  \caption{Summary of Instruments}\label{tab:instruments}
%  \begin{center}
%%    \begin{tabular}{lll}
%      \hline        
%      \  & Photometry & Spectroscopy \\
%      \hline\hline
%      \multirow{2}{*}{Camera} & \multirow{2}{*}{SBIG %STL-1001E} & ANDOR DU-440BV, \\
%       \ & \  & ANDOR DU-940P-BV \\
%      Band & $B, V, R_{\rm{C}}$ & 4000-9000 \AA \\
%      \hline
%    \end{tabular}
%%   \end{center}
%\end{table}

\subsection{Photometry}

Photometric observation of sky were performed with monochromatic CCD camera (SBIG STL-1001E) with 101cm telescope from 2008 to 2021. We selected the data which taken with (1) object altitude over 60 degrees, (2) taken with {\it B, V} or $R_{\rm{C}}$-band filter, (3) Moon altitude is less than 0 degree, (4) Sun altitude is less than -22 degree (end/before the astronomical twilight), (5) the atmospheric transparency is more than 40\% (typical atmospheric transparency is $\sim 60\%$ at BAO).

The data reduction involved standard CCD photometry procedures - dark current subtraction, flat fielding and aperture photmetry. We calculated zero-magnitude for each frame with stars cataloged in UCAC-4 within the filed of view.
We use AB magnitude system for the flux calibration.
From the median values of each image, we estimated the brightness of the sky.
We confirmed that the standard deviations for the difference between our measurement of field star and cataloged value in UCAC-4 were $\Delta V \sim 0.18$ [mag] for CCD+101cm telescope. 
This value was added to the photometric errors.

\subsection{Spectroscopy}

The instrument has two different grating ($n = 300, 1800$ [/mm]) thus two spectral-resolution can be selected, one is low-resolution ($R\sim1,500$, $\lambda 4000 \sim 8000$ \AA) and the other is middle-resolution($R\sim15,000$, $\lambda \sim 300$ \AA width).
We selected the data from our archival data taken with long-slit low-resolution mode in order to investigate the variability in wide wavelength range.
The data were selected based on the criteria of (1). Altitude of the Sun is less than -22 degree (end/before the astronomical twilight), (2). Altitude of the Moon is less than 0 degree,  (3) Alitude of target star is more than 45 degree.
In addition to the above, we selected the data which have high S/N and low background level.
Finally, we got 18 spectroscopic data from October 2006 to July 2023.

The data reduction were performed under the standard procedure of CCD imaging; bias subtraction.
We selected the sky region which dose not contain the star light of spectroscopic data 
with 50 pixel width against the direction of dispersion axis.
Then we take median value for the spatial direction axis and obtain one-dimensional data.
Wavelength calibration were attempt based on its sky line; Hg 4358 and Hg 5791.
Other wavelength are interpolated or extrapolated from the linear approximation.
Note that we did not attempt any flux correction.
We use two different CCD; ANDOR DU-440BV(2006-2021) and DU-940P-BV(2021-2023) for spectroscopy with same optics, and also confirmed that the difference of wavelength sensitivity is quite small and negligible.

\begin{table}
  \caption{Spectroscopic observation}\label{tab:specobs}
  \begin{center}
  \begin{threeparttable}[h]

    \begin{tabular}{ccrrr}
      \hline
      Year  & Date (UTC) & Altitude\tnote{a} & Azimuth\tnote{b}  & Sun Alt.\tnote{c} \\
      \hline\hline
2006 & 10/29 18:09 & 46.6 & 63.2 & -40.4 \\
2007 & 02/21 16:50 & 54.2 & 175.3 & -58.2 \\
2008 & 04/05 16:14 & 60.1 & 237.4 & -46.1 \\
2009 & 08/31 18:35 & 45.7 & 149.5 & -24.4 \\
2010 & 08/17 14:24 & 70.5 & 84.0 & -40.8 \\
2011 & 12/27 16:40 & 51.5 & 15.9 & -66.6 \\
2012 & 08/17 14:49 & 76.1 & 86.2 & -41.9 \\
2013 & 06/16 15:50 & 58.4 & 157.3 & -31.0 \\
2014 & 01/06 19:05 & 66.8 & 191.1 & -38.0 \\
2015 & 08/22 16:31 & 53.2 & 78.6 & -39.7 \\
2016 & 03/05 14:36 & 56.3 & 37.0 & -59.6 \\
2017 & 11/11 14:04 & 76.8 & 54.5 & -70.1 \\
2018 & 05/19 17:08 & 55.3 & 75.9 & -27.7 \\
2019 & 03/08 15:43 & 74.6 & 124.8 & -59.5 \\
2020 & 11/21 18:11 & 51.4 & 182.7 & -43.8 \\
2021 & 01/17 13:50 & 64.4 & 300.5 & -66.5 \\
2022 & 10/23 14:00 & 66.8 & 336.2 & -64.3 \\
2023 & 07/10 13:12 & 87.7 & 338.6 & -26.5 \\
\hline
    \end{tabular}
        \begin{tablenotes}
    \item[a] telescope altitude [deg],
    \item[b] telescope azimuth angle from the North to East [deg],
    \item[c] Sun altitude [deg].
    \end{tablenotes}
  \end{threeparttable}
  \end{center}
\end{table}


\section{Results}
\label{sec:res}

\subsection{Photometry}

Figure \ref{fig:lc_all} shows the variability of sky brightness in {\it B, V} and $R_{\rm{C}}$-band from 2008 to 2021.
Blue, green, red data point indicates {\it B, V} and $R_{\rm{C}}$-band sky brightness, respectively. 
Median values of sky brightness are $B \sim 20.9$ [mag/arcsec$^2$],$V \sim 20.2$ [mag/arcsec$^2$] and $R \sim 19.8$ [mag/arcsec$^2$]. 

\begin{figure}
  \includegraphics[bb=0 0 432 288,width=8.5cm]{all_lightcurve_BVR_sky.pdf}
  \caption{Variability of sky brightness in {\it B, V} and $R_{\rm{C}}$ -band from 2008 to 2021 taken at BAO. The data represent the darkest sky brightness for that one night.} 
  \label{fig:lc_all}
\end{figure}

We examined the data for variability in the distribution of sky brightness separated by every three years, and found that no significant variability were detected in any year for all  {\it B, V} and $R_{\rm{C}}$ -band  from 2008 to 2021 (t-test, C.L.=95\%).
The darkest sky brightness are $B = ***, V = *** and R = ***$,
The sky brightness darker than 21.0 mag/arcsec$^2$ in V-band on about 5\% of the total number of moonless nights observed.

\subsection{Spectroscopy}

Figure \ref{fig:spec_all} shows all spectra of the sky from 2005 to 2023.
Spectra of LED and fluorescent lamp installed inside the dome taken with same instrument are also shown as comparison. For visibility, flux levels were shifted. Figure \ref{fig:spec_zoom} shows close up views of spectra around 4500 \AA and 5700 \AA, which corresponds to LED bright part and lines from fluorescent (Hg) lamp and sodium vapor (Na) lamp, respectively.

For the spectrum taken in 2006 (top brown line), strong Hg (4358, 5460, 5770 and 5791 \AA), Na (5683+5688 \AA), and no hump structure around 4500 \AA are visible. With the passage of time, a hump structure is seen around 4500 \AA, and the Hg and Na line seems to decrease.
Strong lines of Y(P, V)O$_4$:Eu$^{3+}$ (around 6200 \AA), also originated from fluorescent lamp, were also 
visible in early observation and decreasing in late observation.
The characteristic hump around 4500 \AA is also visible in spectra of LED light (bottom blue line in Fig \ref{fig:spec_all}) and therefore, origin of this hump thought to be LED lamp. 

\begin{figure}
  \includegraphics[bb=0 0 494 592,width=8.5cm]{spec_2006to2023_compare_gooddata_high_alt.pdf}
  \caption{Sky spectra of Bisei Astronomical Observatory from 2006 to 2023. Different colors represent different years. Spectra of LED and fluorescent lamp taken with same instrument are also shown as comparison (bottom two spectra).}
  \label{fig:spec_all}
\end{figure}

\begin{figure}
  \includegraphics[bb=0 0 644 340,width=8.5cm]{spec_2006to2023_closeup.pdf}
  \caption{Close up view of spectra around 4500 \AA (left panel) and 5700 \AA (right panel). }
  \label{fig:spec_zoom}
\end{figure}

In order to investigate the transition of light sources, we derived equivalent width (EW) of LED, Hg, Na and [O I] lines for each spectrum and Figure \ref{fig:EW} show that the time variability of these EW.
In order to avoid the contamination of Hg 4358 line for LED hump, we fitted 4400--4600 \AA spectra with simple Gaussian function and linear straight line.
EWs for other lines are derived by simple integration of spectra around (30 \AA) the target line.
No significant LED hump was detected before 2017.
After 2017, the LED hump were detected and getting stronger with each passing year.
On the other hand, the lines originated in fluorescent (Hg 4358, 5460, 5770 and 5791 \AA) become weaker for late year. It is implied that the lines originated in sodium vapor lamp (Na 5683+5688 and 5896 \AA) also seems to be weak at late year, but strength of Na lines were weak compared with Hg line therefore we could not say for sure.

\begin{figure}
  \includegraphics[bb=0 0 440 390,width=8.5cm]{spec_2006to2023_EW_all.pdf}
  \caption{Time variability of equivalent width for LED (upper panel), Hg, Na and [O I] (bottom panel) line from 2006 to 2023.}
  \label{fig:EW}
\end{figure}

\section{Discussion}

From section \ref{sec:res}, we found that there are no significant variability of the sky brightness in $B, V, $and R$_{\rm{C}}$-band from the photometric observations, but found appearing of significant the LED hump structure around 4500 \AA (this wavelength is corresponds to the {\it B}-band in photometric observation)  since 2017 from the spectroscopic observation.
At first glance, this appears to be an odd result because the LED hump component should be appear in the variability of {\it B}-band sky brightness.
%Figure \ref{fig:hist_B} shows the sky brightness distribution in the {\it B}-band for the data taken before 2017 (green line) and after 2017 (blue line). The distribution is quite similar and no significant difference between these two data set is found (T-test, 95\% C.L.).
We also tested the difference of sky brightness distribution of the {\it B}-band from photoemtric data taken before 2017 and after 2017. As a result, the distribution is quite similar and we found there is no significant different between the data set (T-test, 95\% C.L.). Assuming the same baseline light intensity in {\it B}-band, the estimated contribution from the LEDs is about $\sim40\% $ (corresponding to $\sim 0.4$ mag) more light, even if taking acount of decreasing of Hg 4358 line comes from fluorescent lamp.
Of course there are continuum flux of fluorescent lamp, and it is possible that with the replacement, the decrease in light intensity from the fluorescent lamps is offset by the increase from the LEDs, and no significant variability in sky brightness is seen.

At the Bisei town, the replacement from fluorescent lamps to LED lamps for town street light were started around 2011.
In 2021, all of street light and outside lamps installed to public facilities were replaced to LED lamps and all of these are Light-pollution-preventive streetlights, which have a light source with a color temperature of 3000 K or less with severely limited upward luminous flux.
Although, white LED lamp which includes the blue hump around 4500 \AA are still used and the light from neighboring cities
are very strong.
In order to investigate the effect from LED lamps, it is important to continue to make observations in both photometry and spectroscopy.

%\section{Summary}



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% samples

%\begin{table}
%  \caption{This is the first tabular.}\label{tab:first}
%  \begin{center}
%    \begin{tabular}{llll}
%      \hline
%      a & b & c & d \\
%      e & f & g & h \\
%      ....\\
%      \hline
%    \end{tabular}
%  \end{center}
%\end{table}


%\begin{longtable}{lll}
%  \caption{Sample of ``longtable"}\label{tab:LTsample}
%  \hline              
%  name & value1 & value2 \\ 
%\endfirsthead
%  \hline
%  name & value & value2  \\
%\endhead
%  \hline
%\endfoot
%  \hline
%\endlastfoot
%  \hline
%  aaaaa & bbbbb & ccccc \\
%  ...... & ..... & ..... \\
%  ...... & ..... & ..... \\
% ...... & ..... & ..... \\
%  xxxxx & yyyyy & zzzzz \\
%\end{longtable}

%\bigskip

%Acknowledgement should be placed at end of main text.
%(NOT after the Appendix.)


%\appendix
%\section{Method of .....}

%\section{Approximation of ...}

%\section*{Complete data}


%%%
% See the manual for the detail.
%%%
%\begin{thebibliography}{}
% Journals(e.g. A\&A,ApJ,AJ,NMRAS,PASP ...)
% Authors, Year, Journal, Vol#, Page#
% Journal Title Abbreviation >> http://www.asj.or.jp/pasj/Jabb.html
%\bibitem[Aauthor et al.(2001)]{key-1}
%  Aauthor, A., Bauthor, B., Cauthor, C.\ 2001, \sag, vol, page
% Books
%\bibitem[Aauthor \& Author(2001a)]{key-2}
%  Aauthor, A., Author, B.\ 2001, Name of Book(Publisher, Tokyo) ch.0
% Books
%\bibitem[Aauthor \& Bauthor(2001b)]{key-3}
%  Aauthor, A., Bauthor, B.\ 2001, Name of Book(Publisher, Tokyo) page0
%......
% Editorial Books
%\bibitem[Dauthor(2001)]{key-n}
%  Dauthor A.~A.\ 2001, in Name of Book,
%  ed.\  D.~Editor (Publisher, Tokyo) page0
%\end{thebibliography}

%Estimating the loss and fragmentation of dark environments in mammal ranges from light pollution


\end{document}

